The Demographics of Terrestrial Planets in the Venus Zone

Understanding the physical characteristics of Venus, including its atmosphere, interior, and its evolutionary pathway with respect to Earth, remains a vital component for terrestrial planet evolution models and the emergence and/or decline of planetary habitability. A statistical strategy for evaluating the evolutionary pathways of terrestrial planets lies in the atmospheric characterization of exoplanets, where the sample size provides sufficient means for determining required runaway greenhouse conditions. Observations of potential exoVenuses can help confirm hypotheses about Venus' past, as well as the occurrence rate of Venus-like planets in other systems. Additionally, the data from future Venus missions, such as DAVINCI, EnVision, and VERITAS, will provide valuable information regarding Venus, and the study of exoVenuses will be complimentary to these missions. To facilitate studies of exoVenus candidates, we provide a catalog of all confirmed terrestrial planets in the Venus Zone, including transiting and non-transiting cases, and quantify their potential for follow-up observations. We examine the demographics of the exoVenus population with relation to stellar and planetary properties, such as the planetary radius gap. We highlight specific high-priority exoVenus targets for follow-up observations including: TOI-2285 b, LTT 1445 A c, TOI-1266 c, LHS 1140 c, and L98-59 d. We also discuss follow-up observations that may yield further insight into the Venus/Earth divergence in atmospheric properties.

==> ReviewerReport.txt <==
Reviewer:
This paper provides a catalog of confirmed terrestrial planets in the Venus Zone and analyzes the demographics of this sub-population. They also quantify each planet's potential for follow-up observations to constrain their atmosphere, and highlight specific targets with planned observations and recommend targets for future observations. Constraining the orbital properties and environments of planets in the Venus Zone will be helpful to understand the Venus Zone/Habitable Zone boundaries and will provide insights into the environments and evolutionary histories of these planets. If the comments below are addressed adequately, I recommend this paper for publication. 

Introduction:

The introduction would benefit from a more detailed justification of the need for a Venus Zone terrestrial planet catalog in the greater scientific community. What unanswered questions could studying Venus analogs address? How will the mentioned observations answer them? And furthermore, how does the catalog facilitate this progress? It's clear later in the paper why the authors go beyond a size/semi-major axis criteria to identify Venus analogs. I think it would be helpful for the readers if this was stated in a paragraph or two in the introduction. Along those lines, the last paragraph of Section 2 might be better suited for the Introduction for this reason.

>>>We added some text which briefly explains why observations of Venus-like exoplanets are important for the general community, and why the catalog and selection criteria we provide are useful for future target selection. Regarding the radius and semi-major axis criteria, we have clarified this in the introduction and refer the reader to the subsequent discussion in Section 2.

Section 2

It would be helpful to begin with a quantitative working definition of "terrestrial VZ planets" early on in this section, with justifications for how criteria were chosen. In particular, definitions of both the inner and outer VZ boundaries would be helpful. I see that it gets defined piece by piece in the later sections, but a brief summary of how "terrestrial" and "Venus Zone" are defined at the beginning would help clarify early on. Moving the sentences at lines 203-210 to the beginning of the section might also help.

>>>We rearranged Section 2 so that it begins with defining a terrestrial VZ planet, followed by justification for the radius limit used and definitions of both VZ boundaries. This made the explanation of how we filtered data the last paragraph in the section.

The authors assume circular orbits for planets with no measured eccentricity. It would be helpful to see how many targets use this assumption, and a more quantitative prediction of how this should impact the results. For example, is it possible that planets are excluded from the catalog if, say, they are not in the VZ for e=0 but would spend some time in the VZ for higher e at their reported semi-major axis?

>>> We moved a sentence from Section 3 to Section 2 which states the number of planets with missing eccentricities. A couple sentences on the effect of assuming circular orbits on the number of VZ planets were also added.

Line 181: Can the authors specify the magnitude of the radius uncertainties to further justify their chosen 2 Earth radii cutoff?

>>> We included the average and maximum uncertainties for measured radii.

The definition of the VZ that the authors use is defined based on incident flux. However, I'd expect there to be some variation for different star types due to varying degrees of stellar activity, differences in the wavelength peak of the blackbody flux, etc. Has dependence on host star spectral type been taken into account, or can its exclusion be further justified?

>>> Yes, the inner edge of the VZ is very broadly defined given the large number of physical parameters that can contribute to atmospheric erosion scenarios. We have added text that notes the caveat to this boundary definition. The outer edge of the VZ does indeed depend on the spectral type of the host star, as noted in Kopparapu et al. (2013,2014) and Kane et al. (2014).

Line 200-203: "planets from NEA that spend any amount of their orbit in the VZ". Can the authors specify how this was determined? I assume it was a simple periapse<semi-major axis<apoapse, but it would help to state explicitly.

>>> We added a couple sentences to clarify how we determine a planet is in the VZ

Section 3: 

It would be helpful to include errors on parameters relevant to the VZ criteria (i.e., semi-major axis, eccentricity, and planet radius) in Table 1.

>>> We investigated ways in which to incorporate uncertainties within Table 1. However, these made the table unwieldy and difficult to navigate. We have included all uncertainties in the electronic version of the table, and we have added this as an additional footnote to Table 1.

Including metallicity, for the host stars in Table 2 would be useful for future demographic studies of planets in this catalog.

>>>We agree with this suggestion and have added a column for metallicity into Table 2.

Section 4:

Were any quality cuts made to get from the NEA to the populations plotted in Figure 2?

>>> The only cuts that were applied to the NEA data were those described in Section 2 of the paper. These are largely based on the availability of the needed parameters rather than the quality of the measurements.

Line 325: "orbital period limit of terrestrial planet distribution coincides with the outer edge of the VZ." This is an interesting result, and even a little counterintuitive. Could the authors include some numbers for terrestrial HZ planets for comparison? And can this be explained by observational bias towards close-in planets?

>>> We added a few sentences which explain that the radius cutoff is caused by observational bias and the low number of terrestrial planets discovered beyond the VZ because of this bias.

Figure 2: Can the authors describe the VZ planet radius cutoff in the bottom left panel a bit more? I see a brief explanation near line 333, but it would be helpful to trace in detail how the mass-radius relation results in such a stark cutoff at 14 Earth radii.

>>> We added text which explains how the radius cutoff is caused by the natural upper size limit of giant planets.

Furthermore, Figure 5 shows a pileup of loc=0 VZ terrestrial planets. Can the authors address why this pileup isn't also apparent in the top right panel of Figure 2?

>>>A planet have a 'loc' value close to 0 means they receive close to 25x the flux of Earth as defined by the inner VZ boundary. The orbital period that a planet needs to have to receive that amount of flux varies based on their host star's effective temperature which varies across stellar types. This means that planets with loc=0 will have a variety of orbital period, hence the difference in distributions between the two plots.

Final paragraph of 4.2: It would be helpful to include predictions of what we could observe and learn if the planets have Earth-like atmospheres as opposed to Venus-like atmospheres.

>>>The statement made in the last sentence of section 4.2 was changed to clarify that Earth-like atmospheres can be detected in less than 6 transits. In addition, we have added text to the end of the paper to emphasize the implications for out understanding of terrestrial planet evolution if temperate planets are detected within the VZ.

Section 4.3: This section provides great detail on how the targets on an individual basis are vetted based on their potential scientific impact. It would be helpful to begin the section with a summary of the criteria used to tell whether a target is interesting. This way, if VZ planets are discovered in the future, they can be easily vetted by the same criteria to aid in observation planning. 

>>>We go into detail about how we chose our top candidates based on their TSM values, location in the VZ, and their size compared to Venus at the beginnning of section 4.3. No planets perfectly fit the 3 criteria, so our selection process was somewhat subjective but still guided by the criteria mentioned.

Section 4.6: The authors describe possible scientific impacts of searching for O2 in the atmospheres of VZ planets (lines 805-810). It would be compelling for the authors to include possible targets from their catalog that will be particularly feasible/interesting to search for O2.

>>>We added a sentence at the end of the section which clarifies that the best VZ targets for O2 detection are likely to be those near the outer edge of the VZ.

